Training Quantum Embedding Kernels on Near-Term Quantum Computers

Kernel methods are a cornerstone of classical machine learning. The idea of using quantum computers to compute kernels has recently attracted attention. Quantum embedding kernels (QEKs) constructed by embedding data into the Hilbert space of a quantum computer are a particular quantum kernel technique that allows to gather insights into learning problems and that are particularly suitable for noisy intermediate-scale quantum devices. In this work, we first provide an accessible introduction to quantum embedding kernels and then analyze the practical issues arising when realizing them on a noisy near-term quantum computer. We focus on quantum embedding kernels with variational parameters. These variational parameters are optimized for a given dataset by increasing the kernel-target alignment, a heuristic connected to the achievable classification accuracy. We further show under which conditions noise from device imperfections influences the predicted kernel and provide a strategy to mitigate these detrimental effects which is tailored to quantum embedding kernels. We also address the influence of finite sampling and derive bounds that put guarantees on the quality of the kernel matrix. We illustrate our findings by numerical experiments and tests on actual hardware.

==> math_notation.txt <==


Math symbols

A               An arbitrary square matrix (n x n) in Hoeffding and alignment section and regularization
A'              An arbitrary PSD matrix
\aa             vectorization of matrix A
\A              alignment between to matrices
inequality
B               Second arbitrary matrix in alignment section
b               shift of classification hyperplane
\bb             vectorization of matrix B
$c_i$           Arbitrary coefficient in reals (in Mercer condition)
D               diagonal matrix with spectrum of kernel matrix
$D'$            postprocessed diagonal matrix 
$\hat{E}$       (Noisy or noiseless) Error matrix
$\Bar{E}_M$     (Noisy or noiseless) sampled Error matrix

H               Hadamard gate
\calH           Hilbert space
i,j             typical indices to iterate over range(n)
K               kernel matrix
$K_\ttheta$     kernel matrix with explicit parameter dependence
$K^{\mathrm{(dev)}}$   Noisy kernel matrix
$\Bar{K}_M$     noisy, sampled kernel matrix with M samples
$K^\mathrm{(post)}$ noisy, sampled and post-processed kernel matrix 
$K^\ast$        (ideal) target matrix

$k^\ast$        (ideal) target kernel
k               kernel (function)
$k_\ttheta$     parametrized (quantum) kernel (function)
$k_RBF$         Gaussian kernel (function) 
$\hat{k}$       Bernoulli variable describing kernel output when sampling.
L               number of blocks in our QEK template
M               number of samples in statistical estimates (number of matrices)
$M_\mathrm{tot}$ Accumulated number of samples for full matrix (no. of circuit evaluations)
m               number of features (dimension of feature space)
N               number of qubits
n               number of datapoints and labels in training set
$n_\mathrm{mean}$ number of diagonal kernel matrix entries considered in $\mitigation{MEAN}$
\calN           (generic) noise channel
$\calD_{\lambda}$ depolarizing noise channel on all qubits
$\lambda$       survival probability

q               Alignment improvement quality measure. 
R               Single Pauli rotation gate (in noise section)
$\mathsf{R}_{1,2}$ Generic regularization methods
$\regularization{TIK}$ regularization with Tikhonov
$\regularization{THR}$ thresholding
$\regularization{SDP}$ SDP (thresholding + diagonal fixing)
S               SWAP gate
s               typical index to iterate over measurements
\TA             target alignment of a kernel
U               State preparation unitary
V               Basis transformation in eigenvalue decomposition
\calV           Noisy Pauli rotation channel
\ww             Normal vector of classification hyperplane
\mathcal{X}     (original) feature space
\xx             feature vector (m-dimensional)
\mathcal{Y}     label space
y               label
\yy             label vector (n-dimensional)

\aalpha         Coefficients in representer theorem to obtain \ww
$\delta$        Probability threshold
$\epsilon$   Precision parameter/threshold in Hoeffding inequality
$\varepsilon$   Helper term in mitigation appendix
$\phi$          feature map 
$\ket{\phi}$    Pure state prepared by embedding circuit 
$\lambda$       Depolarizing rate
$\lambda_0$     Depolarizing base rate
$\rho$          (typically pure state) Density matrix
\ttheta         Trainable parameters of a QEK
$\sigma$        Parameter of RBF/Gaussian kernel
$\sigma_{\min}$ Smallest eigenvalue of a matrix $A$ in Tikhonov regularization.

$\mitigation{SPLIT}$ Split mitigation
$\mitigation{MEAN}$ Average depol-rate mitigation
$\mitigation{SINGLE}$ Single depol-rate mitigation



